Verification of a Generative Separation Kernel

We present a formal verification of the functional correctness of the Muen Separation Kernel. Muen is representative of the class of modern separation kernels that leverage hardware virtualization support, and are generative in nature in that they generate a specialized kernel for each system configuration. These features pose substantial challenges to existing verification techniques. We propose a verification framework called conditional parametric refinement which allows us to formally reason about generative systems. We use this framework to carry out a conditional refinement-based proof of correctness of the Muen kernel generator. Our analysis of several system configurations shows that our technique is effective in producing mechanized proofs of correctness, and also in identifying issues that may compromise the separation property.

==> Related-work-summary.txt <==
Verve OS ()
--------

In this work they divide OS in 3 layers after the hardware - nucleus, kernel and then applications.
Applications run on top of kernel.
Kernel provides interface to the nucleus
Nucleus does the following - allocation, garbage collection, multiple stacks, interrupt handling and device access.
Kernel is written in C# and then compiled to Typed Assembly Language (TAL) \cite{morrisett et al. POPL 1998}
Developed a TAL checker which checks whether the given code conforms to the TAL type system.
Nucleus is written in assembly. Annotations were inserted manually. And checked by Boogie.
Later they mention in section 2, assembly instructions are implemented as Boogie PL procedures.

Verve OS is small and has limitations - exceptions are not handled (kills the thread), no dynamic loading of code, runs on single processor, no termination guarantee from verification, interrupts are disabled during garbage collection

Kernel is checked for type safety. For nucleus it is not clear whether they verify other than just type safety and memory safety.
Not a post-facto verification, no virtualization support being used, not a generative system.
Dynamic system as normal OS are.
----------------------------------------------------------------------------------------



Hyperkernel
-----------

Push button verification
Functional correctness of the kernel
Design of this kernel is based on xv6 (OS developed at MIT for teaching based on Unix v6)
Handlers for system calls, exceptions and interrupts are free of unbounded loops and recursion (sec 2.1 explains this with an example). This helps in automating the proof.

By design the kernel is not in the user address space like usual OS. (They use VT-x to separate the memory)
Verification done at the level of LLVM IR.
Single processor system.
Verification of initialization and "glue code" (assembly for register save and restore) is not done.

There are two levels of specification - declarative spec and state-machine spec
Declarative spec is intuitive and is for manual review.
State-machine spec is used to check functional correctness. 
Both are written in Python becuase of its simplicity and user-friendly interface to Z3.
Spec and LLVM compiled code is passed to "verifier" which generates SMT code and Z3 checks it.

They use VT-x to separate address spaces of the kernel and the processes. They also use it for restricted DMA access using IOMMU.
But they do not model any of the VT-x support structures in their specifications.

Not a post-facto verification, not a generative system. Dynamic system as normal OS are.
-----------------------------------------------------------------------------------------



Prosper (Mads Dam et al., OSDI 2013)
-------

Separation kernel for ARMv7
Proving correctness at the level of ARMv7 assembly
Also show how security condition reduces to non-interference in case of no channels
Verification done in HOL4 taking the Cambridge model of ARM as basis.
Allows 2 components system e.g. smartphone OS and virtualized SIM application
150 lines of assembly, 600 lines of C

Abstract: They take two separate special ARMv7 machines communicating via asynchronous message passing
logical component and shared timer

Proving that the real system (concrete) does not leak more information than the ideal system (abstract)
-----------------------------------------------------------------------------------------



Translation Validation (Pneuli et al., TACAS 1998)
--------------------------------------------------

In this work instead of checking correctness of the compiler the authors check for the validity of the translation everytime some compilation is done.
Challenges involve defining the semantics of the source code and generated target code. Defining the correctness of the translation.
Uses refinement to prove the correctness
This is a general work for generative systems - a theoretical work
(Necula, PLDI 2000) is about translation validation of an optimizing compiler.



Hyper-V (Leinenbach et al., FM 2009)
------------------------------------

Uses shadow page tables for multi-level address translation. Not virtualization support (EPT).
Processor is modelled by Saarland University as ghost functions.
No VT-x
Not mentioned in Klein's survey paper
Nothing about configurations
Implementation correctness
-----------------------------------------------------------------------------------------



PikeOS (Christoph Baumann et al., ISORCW 2011)
----------------------------------------------

part of verisoft project
verification of kernel memory manager on the level of source code using VCC
L4 based implementation of a separation kernel
Only separation of memory is proved.
The memory manager assigns pages to partitions. 
After boot initialization kernel assigns the pages statically to the partitions
These pages can dynamically store data structures used by the partitions
Proving that the memory manager does not violate the predefined partitioning of memory
Verification involves direct annotating the code rather than translating the abstract or concrete to some other language for verification.




==> channel.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{channel.pdf}%
\end{picture}%
\setlength{\unitlength}{2486sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5858,2739)(1346,-5665)
\end{picture}%


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> kernel-box-v2.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{kernel-box-v2.pdf}%
\end{picture}%
\setlength{\unitlength}{2486sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4041,3129)(3049,-4393)
\end{picture}%


==> kernel-box.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{kernel-box.pdf}%
\end{picture}%
\setlength{\unitlength}{2486sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(3804,3129)(3049,-4393)
\end{picture}%


==> kernel-execution.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{kernel-execution.pdf}%
\end{picture}%
\setlength{\unitlength}{2486sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(3223,1607)(2015,-3448)
\end{picture}%


==> muen-system-v2.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{muen-system-v2.pdf}%
\end{picture}%
\setlength{\unitlength}{2693sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(7254,3082)(3949,-4033)
\end{picture}%


==> muen-system.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{muen-system.pdf}%
\end{picture}%
\setlength{\unitlength}{2486sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(8826,3231)(3597,-4000)
\end{picture}%


==> muen-working.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{muen-working.pdf}%
\end{picture}%
\setlength{\unitlength}{2279sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(8889,4794)(1384,-5023)
\end{picture}%


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> rebuttal-v2.txt <==
We thank the reviewers for their detailed reviews and insightful comments.

1. Why existing refinement methods would not work for Muen? Parametric
reasoning is not new. What is novel in your two-step approach? [Reviewer 1,3]

> Existing refinement-based verification works (including OS
  verification) typically look at a *single system*. The proof
  technique may involve some parametric reasoning techniques (the
  simulation step of a refinement proof uses a "parametric" state in
  which you assume the gluing relation on the combined parametric
  state; extensible specifications [SEFM 2012] look at parametric
  specification, etc.), but the system being verified is a single,
  standard system. It is not at all clear how we can use this approach
  to address the verification problem for template-based generative
  systems, where there is a large generator program like the Muen
  toolchain, and *for each* valid input policy, we would like to show
  that the generated system refines a generated abstract
  specification.

  So how did we get around this? The key enabler in our opinion was
  the notion of a *parametric program* and the fact that we could,
  with some effort, view Muen (and possibly other template-based
  generative systems) as a parametric program. We note that while, as
  noted above, parametrization comes up naturally in classical
  refinement proofs, the idea of a parametric program itself is new
  and one needs to ask what refinement means for such programs, and
  what is the kind of refinement notion and theorems we need that will
  help in tackling our original verification problem for generative
  systems. Our notion of conditional parametric refinement, which
  facilitates a two-step verification approach, is a modest
  contribution in this direction: if we show such a refinement between
  a concrete and abstract parametric program, it tells us that the
  corresponding instances obtained after instantiating parameters to
  values that satisfy the assumed condition, will be refinements of
  each other in the classical sense.

2. The verification does not treat concurrency. Can the approach be
extended to handle multi-core concurrency? [Reviewer 1, 2]

> It is indeed important to handle concurrency, and our ultimate goal
  is to do that. However we needed to break down this difficult
  problem, and so thought we would concentrate first on the sequential
  setting. We do have some ideas on how to extend this to concurrency
  (the natural step is to extend this framework to parametric
  concurrent programs) but that will have to be another project.

3. Could the security arguments be made formal while staying inside
SPARK Ada, or otherwise? [Reviewer 1]

> This would be difficult to do in SPARK Ada.
  However we believe that the refinement property that we have shown is the key property that we need.
  And the security properties we mention are implication of this key property.

4. Muen is essentially parametric and so treating it this way is not
only sensible, but also straightforward. [Reviewer 2]

> With hindsight, yes. But it was not clear to us in the beginning
  (and we presume it will not be to others interested in verifying
  similar generative systems) that we could indeed view a complex
  system like Muen as a parametric program, and that it would be
  fruitful to do so.

5. What is the specification against which refinement was shown? [Reviewer 2]

> An abstract (parametric) implementation hand-coded by us based on our
  interpretation of a generic input policy.

6. How did the 20K lines break down in terms of code, specifications, 
  and supporting annotations? [Reviewer 3]

> concrete parametric program (Q[V] - 1914 LoC) and
  parametric abstract spec (B[U] - 793 LoC) do not contain any annotations. 
  Combined artifact contains Q[V], B[U] and annotations.
  For proof, we had to break up the operations in multiple subcases e.g. in tick and interrupt events.
  20K lines include repetition of part of code and spec for these subcases 
  with corresponding annotations. 
  Total number of lines of annotations is 6214 out of these 20K lines.

7. How many lines of code is A_C? How much generated code was there?
  Does the 20K number include any of it? [Reviewer 3]

>  Size of A_C is roughly same as size of B[U] except that it will have constants in place of parameters U.
  We are not automatically generating A_C. 20K includes B[U] (which includes most of A_C).

8. How did you steer the SPARK formal verifier? [Reviewer 3]

>  The SPARK tool uses a suite of SMT solvers in the backend. We had
   to intervene in several cases where SPARK was unable to complete
   the proof, by providing lemmas and breaking up a complex operation
   into smaller operations based on preconditions.

9. How many person-months were spent on the verification project? How
  many had been spent on the engineering project before verification? [Reviewer 3]

> We spent 49 person-months on the verification project. We did verification only.

10. What kinds of functional-correctness properties were proved? Was
  termination proved anywhere? [Reviewer 3]

> The functional correctness property we proved is conformance to an
  abstract functional specification (via refinement). We do need to
  prove termination as part of the requirements of an adequate gluing
  relation.




==> rebuttal.txt <==
-----------
 Review 1:
-----------

Difference between our technique and other refinement methods 
-------------------------------------------------------------
The novelty of our work does not lie in parametric refinement in itself as a refinement approach. It lies in solving the problem of verifying generative systems using refinement. We don't find any work in literature which focuses on verifying generative systems. We make two key contributions:
1. Viewing Muen as a parametric program
2. Verifying parametric programs

We note that the Muen system is a generative system unlike other operating system kernels like seL4 kernel. We say so because in Muen there are two pieces of code -- one is the toolchain which takes a policy as input and another is the generated kernel code for the given policy which is going to be executed. We want to show functional correctness for the generated kernel code which is different for various distinct policies.

On the other hand in the case of seL4 and other work mentioned by the reviewer, the kernel code is fixed. There may be various implementations for schedulers etc. but the verification effort involves showing refinement of the fixed kernel code. Of course there may be uninitialized variables which are initialized during execution, but there is a single piece of code for initialization which is fixed.

We don't see how general refinement can be applied to a generative system like Muen. Either it has to be shown that the concrete refines abstract for each policy which doesn't seem feasible because of huge number of valid policies. Or we need to show that toolchain is generating code which conforms to the corresponding abstract. We don't think the latter problem can be solved by available theory and the framework of refinement because it involves two different artifacts which have to be shown "correct". 

The techniques mentioned by the reviewer use and can handle parameters but there is a difference which we would like to mention. The problem which extensible spec handles is that there can be different abstract specification corresponding to different abstraction levels to prove different properties. But the concrete remains the same. In our case the concrete code is generated for a policy and is different for each policy. Extensible spec can be used in a different way and need some tweaking also but we don't think it subsumes parametric refinement for generative systems presented by us.


Could this approach be extended to handle multi-core concurrency
----------------------------------------------------------------
No.


Could the security arguments be made formal while staying inside SPARK Ada?
---------------------------------------------------------------------------
In our security arguments we do not say that the security property can be proved in SPARK Ada.
We claim that the security properties can be inferred from the proof of refinement which we carried out.



-----------
 Review 2:
-----------

What is the specification against which refinement was shown?
-------------------------------------------------------------
We have discussed abstract spec in Sec. 7 of the paper.


How was concurrency handled in the proof?
-----------------------------------------
We did not handle concurrency.



-----------
 Review 3:
-----------

Statistics
----------



==> refinement-init.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{refinement-init.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(2911,3794)(889,-4208)
\put(3151,-2401){\makebox(0,0)[b]{\smash{{\SetFigFont{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\rho$}%
}}}}
\end{picture}%


==> related.txt <==
SeL4
+ functional correctness plus binary code is correct wrt C source,
correct access-control enforcement, non-interference info flow.
+ kernel has to manage dynamic kernel objects (TCBs, page tables,
dynamic memory allocation)
- code written for verification.
- the port of seL4 to the Intel x86 platform, including support
for VT-d and VT-x extensions, is currently unverified.

    Hyperkernel Work from University of Washington 
    https://www.usenix.org/sites/default/files/osdi16_full_proceedings_interior.pdf#page=9
    https://dl.acm.org/citation.cfm?id=3132748
    Out of these two, kernel verification paper is already in our related work. But the crash refinement paper is not mentioned in our related work. I think we can see if we can add it.

    Quest-V separation kernel - https://dl.acm.org/citation.cfm?id=2576206

    HiStar work - https://dl.acm.org/citation.cfm?id=1298481

    TrustVisor - https://ieeexplore.ieee.org/abstract/document/5504713/


==> virtualized-system.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{virtualized-system.pdf}%
\end{picture}%
\setlength{\unitlength}{2486sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(6784,3231)(4479,-4000)
\end{picture}%

